Muon capture on the deuteron in chiral effective field theory

We consider the capture of a muon on a deuteron. An uncertainty analysis of the dominant channels is important for a careful analysis of forthcoming experimental data. We quantify the theoretical uncertainties of chiral effective-field-theory predictions of the muon-deuteron capture rate from the relevant neutron-neutron partial wave channels in the final state. We study the dependence on the cutoff used to regularize the interactions, low-energy constants calibrated using different fitting data and strategies, and truncation of the effective-field-theory expansion of the currents. Combining these approaches gives as an estimate of $\Gamma^{1/2}_{\mu d} = 399.1 \pm 7.6 \pm 4.4$ s$^{-1}$ for capture from the atomic doublet state, and $\Gamma^{3/2}_{\mu d} = 12.31 \pm 0.47 \pm 0.04$ s$^{-1}$ for capture from the quartet state.

==> capRateListAvg_doublet_1B2B_FSI_N2LOsim_475.dat <==
CR_1S0 = 254.78
CR_3P0 = 15.73
CR_3P1 = 45.64
CR_3P2 = 71.90
CR_1D2 = 7.75
CR_3F2 = 0.97
CR_upto_J1 = 316.15
CR_sum = 396.77

==> capRateListAvg_doublet_1B2B_FSI_N2LOsim_525.dat <==
CR_1S0 = 254.00
CR_3P0 = 16.20
CR_3P1 = 45.79
CR_3P2 = 71.97
CR_1D2 = 7.75
CR_3F2 = 0.98
CR_upto_J1 = 315.99
CR_sum = 396.69

==> capRateListAvg_doublet_1B2B_FSI_N2LOsim_575.dat <==
CR_1S0 = 252.85
CR_3P0 = 16.41
CR_3P1 = 45.87
CR_3P2 = 72.03
CR_1D2 = 7.76
CR_3F2 = 0.98
CR_upto_J1 = 315.13
CR_sum = 395.90

==> capRateListAvg_quartet_1B2B_FSI_N2LOsim_475.dat <==
CR_1S0 = 6.71
CR_3P0 = 0.56
CR_3P1 = 0.51
CR_3P2 = 1.54
CR_1D2 = 2.63
CR_3F2 = 0.34
CR_upto_J1 = 7.78
CR_sum = 12.29

==> capRateListAvg_quartet_1B2B_FSI_N2LOsim_525.dat <==
CR_1S0 = 6.70
CR_3P0 = 0.58
CR_3P1 = 0.51
CR_3P2 = 1.55
CR_1D2 = 2.71
CR_3F2 = 0.35
CR_upto_J1 = 7.79
CR_sum = 12.40

==> capRateListAvg_quartet_1B2B_FSI_N2LOsim_575.dat <==
CR_1S0 = 6.69
CR_3P0 = 0.59
CR_3P1 = 0.51
CR_3P2 = 1.56
CR_1D2 = 2.77
CR_3F2 = 0.35
CR_upto_J1 = 7.79
CR_sum = 12.47
